Service Shifting: a Paradigm for Service Resilience in 5G

Many real-world services can be provided through multiple virtual network function (VNF) graphs, corresponding, e.g., to high- and low-complexity variants of the service itself. Based on this observation, we extend the concept of service scaling in network orchestration to service shifting, i.e., upgrading or downgrading the VNF graph to use among those implementing the same service. Service shifting can serve multiple goals, from reducing operational costs to reacting to infrastructure problems. Furthermore, it enhances the flexibility of service-level agreements between network operators and third party content providers ("verticals). In this paper, we introduce and describe the service shifting concept, its benefits, and the associated challenges, with special reference to how service shifting can be integrated within real-world 5G architectures and implementations. We conclude that existing network orchestration frameworks can be easily extended to support service shifting, and its adoption has the potential to make 5G network slices easier for the operators to manage under high-load conditions, while still meeting the verticals' requirements.

==> img/src/flow.txt <==
msc {
  hscale="0.9",
  width="900",
  wordwraparcs=true;
  
  ve [label="vertical"],
  vs [label="VS"],
  so [label="SO"],
  mon [label="Monitoring"];
  
  ve=>vs [label="(1) requirements: s1 (primary, secondary)"];
  vs=>vs [label="(2) generate VNF graph: s1 (primary, secondary)"];
    
  ve=>vs [label="(3) deploy: s1"];
  vs=>vs [label="(4) check resources"];
  vs=>so [label="(5) deploy: s1, primary"];
  ve=>vs [label="(6) deploy: s2"];
  vs=>vs [label="(7) check resources"];
  vs=>so [label="(8) deploy: s2, secondary"];
    
  mon=>so [label="(9) shortage"];
  so=>vs [label="(10) shortage"];
  vs=>vs [label="(11) check SLA, policies"];
  vs=>so [label="(12) shift s1 to secondary"];
  
  so=>so [label="(13) move s1 from primary to secondary"];
}
